Counting closed geodesics on Riemannian manifolds

Fix a smooth closed manifold $M$. Let $R_M$ denote the space of all pairs $(g,L)$ such that $g$ is a $C^3$ Riemannian metric on $M$ and the real number $L$ is not the length of any closed $g$-geodesics. A locally constant geodesic count function $\pi_M:R_M\rightarrow Z$ is constructed. For this purpose, the weight of compact open subsets of the space of closed $g$-geodesics is defined and investigated for an arbitrary Riemannian metric $g$.

==> local-contribution.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'local-contribution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{671.47401379bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64866399)%
    \put(0,0){\includegraphics[width=\unitlength]{local-contribution.pdf}}%
    \put(0.1280844,0.35223365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_1)$}}}%
    \put(0.0436752,0.54769917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1)$}}}%
    \put(0.06776932,0.61583279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_2)$}}}%
    \put(0.05484468,0.42036735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,+1)$}}}%
    \put(0.28716937,0.42036735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,-1)$}}}%
    \put(0.60214809,0.54769917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,+1)$}}}%
    \put(0.61331734,0.42036735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,-1)$}}}%
    \put(0.84340865,0.42036735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,+1)$}}}%
    \put(0.0436752,0.21261549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(+1,+1)$}}}%
    \put(0.05484468,0.08528346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1)$}}}%
    \put(0.28716937,0.08528346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,+1)$}}}%
    \put(0.60214809,0.21261549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1)$}}}%
    \put(0.61331734,0.08528346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,+1)$}}}%
    \put(0.84564251,0.08528346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1)$}}}%
    \put(0.69996048,0.35223365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_1)$}}}%
    \put(0.63964558,0.61583279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_2)$}}}%
    \put(0.69996048,0.0186393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_1)$}}}%
    \put(0.63964558,0.28223828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_2)$}}}%
    \put(0.1280843,0.0186393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_1)$}}}%
    \put(0.06776948,0.28223828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{Im}(\tau_2)$}}}%
  \end{picture}%
\endgroup%

